Modeling Between-Study Heterogeneity for Improved Reproducibility in Gene Signature Selection and Clinical Prediction

In the genomic era, the identification of gene signatures associated with disease is of significant interest. Such signatures are often used to predict clinical outcomes in new patients and aid clinical decision-making. However, recent studies have shown that gene signatures are often not replicable. This occurrence has practical implications regarding the generalizability and clinical applicability of such signatures. To improve replicability, we introduce a novel approach to select gene signatures from multiple datasets whose effects are consistently non-zero and account for between-study heterogeneity. We build our model upon some rank-based quantities, facilitating integration over different genomic datasets. A high dimensional penalized Generalized Linear Mixed Model (pGLMM) is used to select gene signatures and address data heterogeneity. We compare our method to some commonly used strategies that select gene signatures ignoring between-study heterogeneity. We provide asymptotic results justifying the performance of our method and demonstrate its advantage in the presence of heterogeneity through thorough simulation studies. Lastly, we motivate our method through a case study subtyping pancreatic cancer patients from four gene expression studies.

==> meta-lasso.txt <==
In addition, we run Meta-Lasso method (?) on the screened TSPs. More specifically, we treat In particular, we apply Meta-Lasso to select key TSPs in the four studies that associate with the outcome. To predict subtypes in the hold-out study, we average the predicted probabilities from three logistic models using selected TSPs in the other three studies. Compared with our method, the prediction given by Meta-Lasso is worse (See Figure 7). The reason is that the Meta-Lasso mainly focuses on variable selection but not prediction.


==> metalasso.txt <==
To compare with our method, we also apply the Meta-Lasso method (Li et al., 2014) on the selected TSPs after
screening. Again, we hold out one study and use the rest three to train by Meta-Lasso. Meta-Lasso simultaneously selects
important variables in the three studies. In each of them, we fit a logistic regression using the variables selected by
Meta-Lasso and predict the subtypes in the held-out study using such a logistic model. The three predicted
probabilities are then averaged and the median prediction errors are presented in Figure ??? Since Meta-Lasso mainly
focuses on variable selection but not prediction, its performance is worse than our method. 

